Tag-less Back-Translation

An effective method to generate a large number of parallel sentences for training improved neural machine translation (NMT) systems is the use of the back-translations of the target-side monolingual data. The standard back-translation method has been shown to be unable to efficiently utilize the available huge amount of existing monolingual data because of the inability of translation models to differentiate between the authentic and synthetic parallel data during training. Tagging, or using gates, has been used to enable translation models to distinguish between synthetic and authentic data, improving standard back-translation and also enabling the use of iterative back-translation on language pairs that underperformed using standard back-translation. In this work, we approach back-translation as a domain adaptation problem, eliminating the need for explicit tagging. In the approach -- \emph{tag-less back-translation} -- the synthetic and authentic parallel data are treated as out-of-domain and in-domain data respectively and, through pre-training and fine-tuning, the translation model is shown to be able to learn more efficiently from them during training. Experimental results have shown that the approach outperforms the standard and tagged back-translation approaches on low resource English-Vietnamese and English-German neural machine translation.

==> endebaseline.txt <==
%% LaTeX2e file `endebaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.82
10	5.00
15	6.30
20	7.69
25	9.13
30	10.20
35	11.23
40	11.45
45	11.84
50	13.82
55	15.73
60	18.71
65	19.74
70	19.95
75	20.30
80	20.15
85	19.96
90	19.75
95	19.53
100	19.51


==> endestandardbt.txt <==
%% LaTeX2e file `endestandardbt.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.13
10	3.13
15	4.45
20	5.48
25	6.30
30	6.56
35	7.76
40	8.61
45	9.76
50	12.93
55	16.24
60	18.84
65	20.21
70	20.89
75	21.75
80	22.54
85	23.16
90	23.44
95	23.64
100	24.13
105	24.07
110	23.94
115	24.69
120	24.31
125	24.29
130	24.59
135	24.93
140	24.70
145	25.01
150	25.11
155	25.09
160	24.94
165	24.90
170	24.62
175	24.86


==> endetagged.txt <==
%% LaTeX2e file `endetagged.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.86
10	6.52
15	10.55
20	14.74
25	16.48
30	18.12
35	19.82
40	20.49
45	21.47
50	21.88
55	22.29
60	22.75
65	23.19
70	23.67
75	23.86
80	24.32
85	24.6
90	24.35
95	24.89
100	25.12
105	25.25
110	25.41
115	25.48
120	25.76
125	25.89
130	26.04
135	26.17
140	26.13
145	26.02
150	26.56
155	26.35
160	26.3
165	26.76
170	26.84
175	26.65
180	26.99
185	27
190	26.9
195	27.05
200	27.17
205	27.49
210	27.29
215	27.1
220	27.18
225	27.01
230	27.26
235	27.44
240	27.41
245	27.42
250	27.36


==> endetagless.txt <==
%% LaTeX2e file `endetagless.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	0.43
10	0.83
15	1.09
20	1.44
25	1.66
30	1.84
35	2.12
40	2.28
45	2.38
50	2.49
55	2.77
60	2.87
65	2.85
70	2.93
75	3.01
80	2.99
85	9.84
90	12.74
95	21.63
100	23.59
105	24.63
110	24.84
115	25.32
120	25.16
125	25.00
130	24.72
135	24.26


==> endetaglessjointbpe.txt <==
%% LaTeX2e file `endetaglessjointbpe.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	0.37
10	1.11
15	2.02
20	2.82
25	3.35
30	3.8
35	4.37
40	4.81
45	5.05
50	5.14
55	5.41
60	5.43
65	5.38
70	21.32
75	23.29
80	24.86
85	25.54
90	26.32
95	26.7
100	26.85
105	27.38
110	27.67
115	27.82
120	28.06
125	27.91
130	28.01
135	28.03
140	27.98
145	28.28
150	28.26
155	28.31
160	28.24
165	28.15
170	28.22


==> envibaseline.txt <==
%% LaTeX2e file `envibaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.5
10	4.25
15	5.54
20	6.68
25	10.87
30	16.89
35	19.47
40	20.37
45	21.09
50	20.13
55	21.09
60	21.11
65	21.19
70	20.17
75	19.41
80	20.43
85	20.18
90	19.8
95	20.36
100	19.48
105	19.63
110	19.77



==> envibaselinecompare.txt <==
%% LaTeX2e file `envibaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.5
10	4.25
15	5.54
20	6.68
25	10.87
30	16.89
35	19.47
40	20.37
45	21.09
50	20.13
55	21.09
60	21.11
65	21.19
70	20.17
75	19.41



==> envifinetunebaseline.txt <==
%% LaTeX2e file `envifinetunebaseline.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
75	20
80	17.6
85	17.57
90	18.16
95	17.62
100	18.95
105	17.98
110	18.04
115	18.63
120	18.36
125	18.2
130	18.25
135	18.46
140	18.09
145	18.32
150	17.94
155	18.21
160	18.25
165	18.38
170	17.69


==> envistandardbt.txt <==
%% LaTeX2e file `envistandardbt.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	1.92
10	3.5
15	11.34
20	15.83
25	17.2
30	19.47
35	18.95
40	20.81
45	21.61
50	22.18
55	21.98
60	22.35
65	22.37
70	23.43
75	22.92
80	23.41
85	23.62
90	23.71
95	23.77
100	23.73
105	24.07
110	23.99
115	24.07
120	23.98
125	24.3
130	24.15
135	24.18
140	24.42
145	23.65
150	24.39
155	24.46
160	24.11
165	24.12


==> envitagged.txt <==
%% LaTeX2e file `envitagged.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	1.78
10	3.64
15	9.88
20	15.29
25	16.99
30	19.22
35	19.62
40	19.71
45	20.99
50	22.03
55	21.85
60	22.03
65	22.33
70	22.95
75	23.05
80	22.9
85	23.25
90	23.91
95	23.87
100	23.69
105	24.21
110	23.91
115	23.9
120	24.33
125	24.08
130	24.34
135	24.17
140	24.27
145	24.28
150	24.44
155	24.15
160	24.5
165	24.76
170	24.56
175	24.29
180	24.09
185	24.34
190	24.27
195	24.32


==> envitagless.txt <==
%% LaTeX2e file `envitagless.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.88
10	7.54
15	10.7
20	12.86
25	12.96
30	14.07
35	15.1
40	15.59
45	15.61
50	15.99
55	16.69
60	16.66
65	16.73
70	17.63
75	17.13
80	17.33
85	16.97
90	17.85
95	17.3
100	17.31
105	17.36
110	17.34
115	16.93
120	17.35
125	17.64
130	17.62
135	23.7
140	25.12
145	25.16
150	24.93
155	24.68
160	24.29
165	24.25


==> envitaglessjointbpe.txt <==
%% LaTeX2e file `envitaglessjointbpe.data'
%% generated by the `filecontents' environment
%% from source `self-learning' on 2020/12/03.
%%
5	2.87
10	9.78
15	13.06
20	14.11
25	15.03
30	15.92
35	15.95
40	16.39
45	17.08
50	17.15
55	17.29
60	17.15
65	17.37
70	17.51
75	17.92
80	17.96
85	17.94
90	18.58
95	18.28
100	18.23
105	18.6
110	18.53
115	24.31
120	24.93
125	25.55
130	25.79
135	26.21
140	26.11
145	26.33
150	26.23
155	26.21
160	26.45
165	26.53
170	26.4
175	26.17
180	26.23
185	26.21
190	26.16
195	26.21

